Synergistic Team Composition: A Computational Approach to Foster Diversity in Teams

Co-operative learning in heterogeneous teams refers to learning methods in which teams are organised both to accomplish academic tasks and for individuals to gain knowledge. Competencies, personality and the gender of team members are key factors that influence team performance. Here, we introduce a team composition problem, the so-called synergistic team composition problem (STCP), which incorporates such key factors when arranging teams. Thus, the goal of the STCP is to partition a set of individuals into a set of synergistic teams: teams that are diverse in personality and gender and whose members cover all required competencies to complete a task. Furthermore, the STCP requires that all teams are balanced in that they are expected to exhibit similar performances when completing the task. We propose two efficient algorithms to solve the STCP. Our first algorithm is based on a linear programming formulation and is appropriate to solve small instances of the problem. Our second algorithm is an anytime heuristic that is effective for large instances of the STCP. Finally, we thoroughly study the computational properties of both algorithms in an educational context when grouping students in a classroom into teams using actual-world data.

==> attach/computation_time_data_task_entrepreneur_lambda_05.dat <==
Algorithm	n_agents	team_size	value	time
SynTeam	4	2	0.50946318307	0.01640000000
SynTeam	6	2	0.34223751720	0.01780000000
SynTeam	8	2	0.23510748671	0.03800000000
SynTeam	10	2	0.19662055844	0.06020000000
SynTeam	12	2	0.15060365110	0.07800000000
SynTeam	14	2	0.12982811551	0.09060000000
SynTeam	16	2	0.09723844802	0.14420000000
SynTeam	18	2	0.06524989518	0.16700000000
SynTeam	20	2	0.06129395320	0.19820000000
SynTeam	22	2	0.04329570328	0.22360000000
SynTeam	24	2	0.03425311260	0.26800000000
SynTeam	26	2	0.02709639335	0.31800000000
SynTeam	28	2	0.01724320839	0.36680000000
SynTeam	30	2	0.01596929362	0.44180000000
SynTeam	32	2	0.01226883358	0.50100000000
SynTeam	34	2	0.00900750629	0.51740000000
SynTeam	36	2	0.00781382026	0.62000000000
SynTeam	38	2	0.00421125813	0.68800000000
SynTeam	40	2	0.00403210358	0.90840000000
SynTeam	42	2	0.00299019580	0.95320000000
SynTeam	44	2	0.00226896891	1.07380000000
SynTeam	46	2	0.00140672238	1.13880000000
SynTeam	48	2	0.00119147360	1.23340000000
SynTeam	50	2	0.00105779339	1.16880000000
SynTeam	52	2	0.00087772101	1.19820000000
SynTeam	54	2	0.00070693599	1.29540000000
SynTeam	56	2	0.00052485256	1.40400000000
SynTeam	58	2	0.00044232407	1.51220000000
SynTeam	60	2	0.00042790725	1.57520000000
SynTeam	62	2	0.00025536911	1.77220000000
SynTeam	64	2	0.00012419520	2.18620000000
SynTeam	66	2	0.00021878130	2.32320000000
SynTeam	68	2	0.00013062803	2.53320000000
SynTeam	70	2	0.00008092475	2.61520000000
SynTeam	72	2	0.00007254882	2.87880000000
SynTeam	74	2	0.00005104878	2.72800000000
SynTeam	76	2	0.00002988979	2.98500000000
SynTeam	78	2	0.00003782049	3.13720000000
SynTeam	80	2	0.00002703097	3.41160000000
SynTeam	82	2	0.00001848923	3.41340000000
SynTeam	84	2	0.00001489404	3.62680000000
SynTeam	86	2	0.00000973940	3.83780000000
SynTeam	88	2	0.00000714527	3.52800000000
SynTeam	90	2	0.00000597788	3.77160000000
SynTeam	92	2	0.00000647943	3.76120000000
SynTeam	94	2	0.00000397966	3.86920000000
SynTeam	96	2	0.00000229554	4.19060000000
SynTeam	98	2	0.00000272793	4.39140000000
SynTeam	100	2	0.00000164156	4.59280000000
SynTeam	6	3	0.62268736582	0.08040000000
SynTeam	9	3	0.49311104368	0.16420000000
SynTeam	12	3	0.47702775104	0.46220000000
SynTeam	15	3	0.33760529806	0.67420000000
SynTeam	18	3	0.33464926816	0.94680000000
SynTeam	21	3	0.25016600829	1.46580000000
SynTeam	24	3	0.20722096400	1.90260000000
SynTeam	27	3	0.19264522819	2.80060000000
SynTeam	30	3	0.16949054136	3.11620000000
SynTeam	33	3	0.15817496549	3.75280000000
SynTeam	36	3	0.10691262352	4.39440000000
SynTeam	39	3	0.08885984599	5.65220000000
SynTeam	42	3	0.06545264993	7.21420000000
SynTeam	45	3	0.06467118029	7.79040000000
SynTeam	48	3	0.04147945525	9.20680000000
SynTeam	51	3	0.05363043973	10.74300000000
SynTeam	54	3	0.03726564863	11.86200000000
SynTeam	57	3	0.03975385428	12.90640000000
SynTeam	60	3	0.02690423180	19.18760000000
SynTeam	63	3	0.02132080525	20.47480000000
SynTeam	66	3	0.02040877775	22.34780000000
SynTeam	69	3	0.01515369669	16.82020000000
SynTeam	72	3	0.01145097704	20.68480000000
SynTeam	75	3	0.01118185104	24.77680000000
SynTeam	78	3	0.01139135107	24.79460000000
SynTeam	81	3	0.00908247651	31.74020000000
SynTeam	84	3	0.00723278759	36.17300000000
SynTeam	87	3	0.00441273321	30.46540000000
SynTeam	90	3	0.00515506220	33.51800000000
SynTeam	93	3	0.00353638537	33.97400000000
SynTeam	96	3	0.00349319627	34.73100000000
SynTeam	99	3	0.00252853369	42.09400000000
SynTeam	8	4	0.76029057085	0.35420000000
SynTeam	12	4	0.64218961397	0.83840000000
SynTeam	16	4	0.63673618470	2.32620000000
SynTeam	20	4	0.51419370121	2.95060000000
SynTeam	24	4	0.51026294221	4.33880000000
SynTeam	28	4	0.44709194280	6.11940000000
SynTeam	32	4	0.40978096054	8.39160000000
SynTeam	36	4	0.32742695954	11.32880000000
SynTeam	40	4	0.30952594490	14.98880000000
SynTeam	44	4	0.28647435475	19.65460000000
SynTeam	48	4	0.29860948018	24.13200000000
SynTeam	52	4	0.28549836641	23.22380000000
SynTeam	56	4	0.22308848538	30.02400000000
SynTeam	60	4	0.17033204754	32.57560000000
SynTeam	64	4	0.16631165665	42.22460000000
SynTeam	68	4	0.20296581979	38.21320000000
SynTeam	72	4	0.13696765335	43.86840000000
SynTeam	76	4	0.11878293212	50.70620000000
SynTeam	80	4	0.12733254505	52.71060000000
SynTeam	84	4	0.11912375293	67.75900000000
SynTeam	88	4	0.10275412714	61.65960000000
SynTeam	92	4	0.07469061842	85.08740000000
SynTeam	96	4	0.07818589247	79.10620000000
SynTeam	100	4	0.06851006868	78.84480000000
SynTeam	10	5	0.75709962376	1.33380000000
SynTeam	15	5	0.75120925995	4.61540000000
SynTeam	20	5	0.69268526496	8.07500000000
SynTeam	25	5	0.67322097570	11.87920000000
SynTeam	30	5	0.62783415717	20.54160000000
SynTeam	35	5	0.61279227912	28.93240000000
SynTeam	40	5	0.54303890774	35.66460000000
SynTeam	45	5	0.58490256424	41.97660000000
SynTeam	50	5	0.55396385090	60.26800000000
SynTeam	55	5	0.49113032760	58.64720000000
SynTeam	60	5	0.40118799208	80.27920000000
SynTeam	65	5	0.52753374273	83.91640000000
SynTeam	70	5	0.51417607403	97.44080000000
SynTeam	75	5	0.42567102453	135.70540000000
SynTeam	80	5	0.30789403359	125.10320000000
SynTeam	85	5	0.35765099309	163.98020000000
SynTeam	90	5	0.37082744252	162.71220000000
SynTeam	95	5	0.39654571930	171.47400000000
SynTeam	100	5	0.34699134610	188.22720000000
SynTeam	12	6	0.84163710779	4.85300000000
SynTeam	18	6	0.79027512477	12.68120000000
SynTeam	24	6	0.80094252464	29.66180000000
SynTeam	30	6	0.73679405516	53.98260000000
SynTeam	36	6	0.88199433909	81.94060000000
SynTeam	42	6	0.71322421290	81.63260000000
SynTeam	48	6	0.80968724072	139.50100000000
SynTeam	54	6	0.69096932928	159.03380000000
SynTeam	60	6	0.72536005916	185.48060000000
SynTeam	66	6	0.72981672446	217.92260000000
SynTeam	72	6	0.65865683585	262.24020000000
SynTeam	78	6	0.60954774548	321.81140000000
SynTeam	84	6	0.61485084271	306.34120000000
SynTeam	90	6	0.62019045062	396.50060000000
SynTeam	96	6	0.59932295555	450.66260000000
STCPSolver	4	2	0.50946321439	0.00160000000
STCPSolver	6	2	0.34872267386	0.00240000000
STCPSolver	8	2	0.23635563440	0.00260000000
STCPSolver	10	2	0.19808743722	0.00200000000
STCPSolver	12	2	0.15136096948	0.00420000000
STCPSolver	14	2	0.13235920169	0.00460000000
STCPSolver	16	2	0.09881414327	0.00360000000
STCPSolver	18	2	0.06645445092	0.00380000000
STCPSolver	20	2	0.06229742820	0.00780000000
STCPSolver	22	2	0.04479142111	0.00560000000
STCPSolver	24	2	0.03497448472	0.00740000000
STCPSolver	26	2	0.02747800574	0.00760000000
STCPSolver	28	2	0.01794584782	0.00900000000
STCPSolver	30	2	0.01624110886	0.01700000000
STCPSolver	32	2	0.01253619387	0.01140000000
STCPSolver	34	2	0.00928898593	0.02280000000
STCPSolver	36	2	0.00803899979	0.01440000000
STCPSolver	38	2	0.00433400053	0.01760000000
STCPSolver	40	2	0.00414592382	0.01720000000
STCPSolver	42	2	0.00311898340	0.01900000000
STCPSolver	44	2	0.00234619612	0.01960000000
STCPSolver	46	2	0.00146956928	0.02080000000
STCPSolver	48	2	0.00123474022	0.02060000000
STCPSolver	50	2	0.00109579626	0.02260000000
STCPSolver	52	2	0.00092844141	0.01680000000
STCPSolver	54	2	0.00073677646	0.03940000000
STCPSolver	56	2	0.00055368061	0.01760000000
STCPSolver	58	2	0.00046271275	0.03560000000
STCPSolver	60	2	0.00045216796	0.03740000000
STCPSolver	62	2	0.00027227272	0.04780000000
STCPSolver	64	2	0.00013056329	0.02420000000
STCPSolver	66	2	0.00023225234	0.04300000000
STCPSolver	68	2	0.00013894422	0.04380000000
STCPSolver	70	2	0.00008589610	0.02680000000
STCPSolver	72	2	0.00007493317	0.02660000000
STCPSolver	74	2	0.00005404823	0.05760000000
STCPSolver	76	2	0.00003151396	0.05180000000
STCPSolver	78	2	0.00004062900	0.03300000000
STCPSolver	80	2	0.00002865560	0.03160000000
STCPSolver	82	2	0.00001955507	0.05840000000
STCPSolver	84	2	0.00001613015	0.03720000000
STCPSolver	86	2	0.00001044230	0.03720000000
STCPSolver	88	2	0.00000769221	0.03880000000
STCPSolver	90	2	0.00000645885	0.03660000000
STCPSolver	92	2	0.00000697957	0.06680000000
STCPSolver	94	2	0.00000420005	0.04100000000
STCPSolver	96	2	0.00000247335	0.07080000000
STCPSolver	98	2	0.00000298405	0.04340000000
STCPSolver	100	2	0.00000179025	0.05440000000
STCPSolver	6	3	0.62268739599	0.00160000000
STCPSolver	9	3	0.50262765146	0.00300000000
STCPSolver	12	3	0.47758383209	0.01000000000
STCPSolver	15	3	0.33996283282	0.01800000000
STCPSolver	18	3	0.33590798367	0.02200000000
STCPSolver	21	3	0.25176478446	0.03660000000
STCPSolver	24	3	0.20937811494	0.02860000000
STCPSolver	27	3	0.19545833342	0.03840000000
STCPSolver	30	3	0.17234828932	0.05240000000
STCPSolver	33	3	0.16081551259	0.11340000000
STCPSolver	36	3	0.10899909907	0.09000000000
STCPSolver	39	3	0.09135649220	0.17740000000
STCPSolver	42	3	0.06673815546	0.17060000000
STCPSolver	45	3	0.06678200442	0.16980000000
STCPSolver	48	3	0.04276693936	0.25540000000
STCPSolver	51	3	0.05508798084	0.44940000000
STCPSolver	54	3	0.03847827001	0.51220000000
STCPSolver	57	3	0.04147232021	0.51480000000
STCPSolver	60	3	0.02784816471	0.59760000000
STCPSolver	63	3	0.02225945458	0.65640000000
STCPSolver	66	3	0.02128068435	0.93440000000
STCPSolver	69	3	0.01581711051	1.08940000000
STCPSolver	72	3	0.01193529942	1.34780000000
STCPSolver	75	3	0.01166662800	1.53500000000
STCPSolver	78	3	0.01198451016	1.77240000000
STCPSolver	81	3	0.00949696227	1.98600000000
STCPSolver	84	3	0.00760088789	2.37360000000
STCPSolver	87	3	0.00464611982	2.66560000000
STCPSolver	90	3	0.00542764377	3.45980000000
STCPSolver	93	3	0.00375626191	3.64540000000
STCPSolver	96	3	0.00370606887	3.90720000000
STCPSolver	99	3	0.00267436051	4.26180000000
STCPSolver	8	4	0.76029035050	0.00320000000
STCPSolver	12	4	0.64411408177	0.01780000000
STCPSolver	16	4	0.63842514517	0.02760000000
STCPSolver	20	4	0.51643040950	0.07240000000
STCPSolver	24	4	0.51499296890	0.14980000000
STCPSolver	28	4	0.45131757572	0.33920000000
STCPSolver	32	4	0.41495894881	0.65420000000
STCPSolver	36	4	0.33275544645	1.20200000000
STCPSolver	40	4	0.31440867343	2.28320000000
STCPSolver	44	4	0.29264263258	3.36480000000
STCPSolver	48	4	0.30511518547	6.09340000000
STCPSolver	52	4	0.29219110642	7.62820000000
STCPSolver	56	4	0.22885483050	15.40680000000
STCPSolver	60	4	0.17489224498	19.03400000000
STCPSolver	64	4	0.17204879883	22.82480000000
STCPSolver	68	4	0.21015099875	40.86420000000
STCPSolver	72	4	0.14193593593	44.99560000000
STCPSolver	76	4	0.12318274947	84.97500000000
STCPSolver	80	4	0.13234837200	105.38300000000
STCPSolver	84	4	0.12388613787	110.94220000000
STCPSolver	88	4	0.10747602014	178.89740000000
STCPSolver	92	4	0.07834076416	193.96720000000
STCPSolver	96	4	0.08201457232	250.23600000000
STCPSolver	100	4	0.07207366776	445.35600000000
STCPSolver	10	5	0.75709967404	0.00900000000
STCPSolver	15	5	0.76469031555	0.04860000000
STCPSolver	20	5	0.69480702571	0.26880000000
STCPSolver	25	5	0.67540438892	1.18160000000
STCPSolver	30	5	0.63171058694	4.68020000000
STCPSolver	35	5	0.61815867160	11.45120000000
STCPSolver	40	5	0.54826797334	31.71860000000
STCPSolver	45	5	0.59313316662	45.02020000000
STCPSolver	50	5	0.56163491117	130.47920000000
STCPSolver	55	5	0.49882188494	208.72220000000
STCPSolver	60	5	0.40802153763	428.24300000000
STCPSolver	12	6	0.84163703056	0.04600000000
STCPSolver	18	6	0.80208901476	0.40060000000
STCPSolver	24	6	0.80323512403	3.57700000000
STCPSolver	30	6	0.73990127963	18.56520000000
STCPSolver	36	6	0.88715844640	110.04600000000
STCPSolver	42	6	0.71850090193	358.95660000000

